$W$ boson polarization in vector boson scattering at the LHC

Measuring the scattering of longitudinally-polarized vector bosons represents a fundamental test of ElectroWeak Symmetry Breaking. In addition to the challenges provided by low rates and large backgrounds, there are conceptual issues which need to be clarified for the definition of a suitable signal. Since vector bosons are unstable and can only be observed through their decay products, the polarization states interfere among themselves. Moreover, already at tree level, there are diagrams which cannot be interpreted as production times decay of EW bosons but are necessary for gauge invariance. We discuss a possible way to define a cross section for polarized $W$'s, dropping all non resonant diagrams, and projecting on shell the resonant ones, thus, preserving gauge invariance. In most cases, the sum of polarized distributions reproduces the full results. In the absence of cuts, the ratios of the polarized cross sections to the full one agree with the results of a standard projection on Legendre polynomials. While the latter cannot be employed in a realistic environment, a comparison of the data with the shapes of the angular distributions for polarized vector bosons allows the extraction of the polarization fractions in the presence of selection cuts on the charged leptons.

==> Figs/fit_results_for_table1.dat <==
NO HIGGS

................................... mww > 300

 ****polarization fractions: predictions**** 
 longitudinal fraction (SM) = 0.211878
 left  handed fraction (SM) = 0.517116
 right handed fraction (SM) = 0.246862
 interference (SM) = 0.0241439
 longitudinal fraction (noH) = 0.265592
 left  handed fraction (noH) = 0.480679
 right handed fraction (noH) = 0.230413
 interference (noH) = 0.0233162

 ****polarization fractions: fit results**** 
 longitudinal fraction (noH) = 0.263576
 left  handed fraction (noH) = 0.480183
 right handed fraction (noH) = 0.229467
 interference (noH) = 0.026774

 ****polarization fractions: discrepancies (%)**** 
 longitudinal fraction = 0.758832 % 
 left  handed fraction = 0.103153 % 
 right handed fraction = 0.410803 % 
 
 
................................... mww > 1000

 ****polarization fractions: predictions**** 
 longitudinal fraction (SM) = 0.152381
 left  handed fraction (SM) = 0.581263
 right handed fraction (SM) = 0.224262
 interference (SM) = 0.0420947
 longitudinal fraction (noH) = 0.34794
 left  handed fraction (noH) = 0.44978
 right handed fraction (noH) = 0.173388
 interference (noH) = 0.0288921

 ****polarization fractions: fit results**** 
 longitudinal fraction (noH) = 0.351114
 left  handed fraction (noH) = 0.473496
 right handed fraction (noH) = 0.153057
 interference (noH) = 0.0223335

 ****polarization fractions: discrepancies (%)**** 
 longitudinal fraction = -0.912241 % 
 left  handed fraction = -5.27278 % 
 right handed fraction = 11.7259 % 
 
 
 ................................... 1000 < mww < 1100

 ****polarization fractions: predictions**** 
 longitudinal fraction (SM) = 0.169801
 left  handed fraction (SM) = 0.562394
 right handed fraction (SM) = 0.235961
 interference (SM) = 0.0318445
 longitudinal fraction (noH) = 0.291339
 left  handed fraction (noH) = 0.477585
 right handed fraction (noH) = 0.201751
 interference (noH) = 0.0293248

 ****polarization fractions: fit results**** 
 longitudinal fraction (noH) = 0.302256
 left  handed fraction (noH) = 0.486887
 right handed fraction (noH) = 0.191718
 interference (noH) = 0.0191394

 ****polarization fractions: discrepancies (%)**** 
 longitudinal fraction = -3.74712 % 
 left  handed fraction = -1.94774 % 
 right handed fraction = 4.97324 % 


SINGLET

...................................mww > 300

 ****polarization fractions: predictions**** 
 longitudinal fraction (SM) = 0.211878
 left  handed fraction (SM) = 0.517116
 right handed fraction (SM) = 0.246862
 interference (SM) = 0.0241439
 longitudinal fraction (noH) = 0.226988
 left  handed fraction (noH) = 0.507606
 right handed fraction (noH) = 0.242238
 interference (noH) = 0.0231684

 ****polarization fractions: fit results**** 
 longitudinal fraction (noH) = 0.228803
 left  handed fraction (noH) = 0.509505
 right handed fraction (noH) = 0.241271
 interference (noH) = 0.0204209

 ****polarization fractions: discrepancies (%)**** 
 longitudinal fraction = -0.799845 % 
 left  handed fraction = -0.374151 % 
 right handed fraction = 0.39932 % 


................................... 580 < mww < 620

 ****polarization fractions: predictions**** 
 longitudinal fraction (SM) = 0.191771
 left  handed fraction (SM) = 0.531751
 right handed fraction (SM) = 0.245643
 interference (SM) = 0.0308345
 longitudinal fraction (noH) = 0.422704
 left  handed fraction (noH) = 0.380786
 right handed fraction (noH) = 0.180228
 interference (noH) = 0.016282

 ****polarization fractions: fit results**** 
 longitudinal fraction (noH) = 0.420887
 left  handed fraction (noH) = 0.397309
 right handed fraction (noH) = 0.166176
 interference (noH) = 0.0156278

 ****polarization fractions: discrepancies (%)**** 
 longitudinal fraction = 0.429837 % 
 left  handed fraction = -4.33938 % 
 right handed fraction = 7.79716 % 

